The ULX Source X-3 in NGC 4258: A Search for Its X-ray and Optical Properties

We present the results of a search for the nature of ultraluminous X-ray source (ULX) X-3 in the nearby galaxy NGC 4258. We use archival data from {\it XMM-Newton}, {\it Chandra}, {\it NuSTAR} and {\it HST} observations. Total X-ray data analysed to find the model parameters of the system is indicative of a stellar mass black hole, $\sim$ 10 M$_{\sun}$, as the central compact object. Furthermore, analyses of the optical data from {\it HST} reveal two optical candidates with the 90 per cent confidence level of error radius of 0$\farcs$28. Assuming the optical emission is dominated by the donor star, both of these candidates are found to have spectral types that lie between B3$-$F1 with absolute magnitudes of $M_{\rm V}$ $\approx$ -6.4. Moreover, the age and mass estimates for the candidates are found to be of 10 and 18 Myr and of 13 and 20 M$_{\sun}$, respectively.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
